World Models Unlock Optimal Foraging Strategies in Reinforcement Learning Agents

Patch foraging involves the deliberate and planned process of determining the optimal time to depart from a resource-rich region and investigate potentially more beneficial alternatives. The Marginal Value Theorem (MVT) is frequently used to characterize this process, offering an optimality model for such foraging behaviors. Although this model has been widely used to make predictions in behavioral ecology, discovering the computational mechanisms that facilitate the emergence of optimal patch-foraging decisions in biological foragers remains under investigation. Here, we show that artificial foragers equipped with learned world models naturally converge to MVT-aligned strategies. Using a model-based reinforcement learning agent that acquires a parsimonious predictive representation of its environment, we demonstrate that anticipatory capabilities, rather than reward maximization alone, drive efficient patch-leaving behavior. Compared with standard model-free RL agents, these model-based agents exhibit decision patterns similar to many of their biological counterparts, suggesting that predictive world models can serve as a foundation for more explainable and biologically grounded decision-making in AI systems. Overall, our findings highlight the value of ecological optimality principles for advancing interpretable and adaptive AI.

==> spp.dat <==
\usepackage{latexsym}      % needed math symbols
\usepackage{hyperref}
\hypersetup{
 colorlinks=true,
 citecolor=blue,
 linkcolor=blue,
 urlcolor=blue,
 pdfpagemode=UseNone,
 pdfstartview=FitH}
\usepackage{graphicx}      % for importing eps figures
\usepackage{amsmath}       % for advanced math symbols
\usepackage[affil-sl]{authblk} 			% found in preprint bundle package, http://ctan.org/pkg/preprint
\usepackage[margin=2.5cm]{geometry} % paper and margin formats as set by SPP
\usepackage{subfig}

\parindent 0.5cm    % paragraphs indent
\topmargin=-2cm

% SPP details
\newcommand{\spp}{39\textsuperscript{th}}
\newcommand{\sppvenue}{}
%\newcommand{\sppvenue}{City, }
\newcommand{\sppdate}{20--22 October 2021}


% title style
\newcommand*{\TitleFont}{\bfseries \Large }

% authblk style
\newcommand{\authorsep}{,\negmedspace}
\newcommand{\lastauthorsep}{}
\makeatletter
\renewcommand\AB@authnote[1]{{\textsuperscript{\normalfont#1}\ }}
\renewcommand\Authsep{}
\renewcommand\Authands{and }
\renewcommand\Authfont{\small {\bfseries}}
\renewcommand\Affilfont{\small	\itshape}
\setlength{\affilsep}{5pt}
\makeatother
\newcommand{\corremail}{\rm Corresponding author:~}

% remove date
\date{}

% for abstract style
\makeatletter
\newbox\abstract@box
\renewenvironment{abstract}
   {\global\setbox\abstract@box=\vbox\bgroup
     \hsize=\textwidth\linewidth=\textwidth
    \vspace{-2em}
		\small
		%\begin{center}
		{\hspace{1.2em}\bfseries \abstractname\vspace{.0em}\vspace{\z@} }%
		%\end{center}
    \quotation}
  {\endquotation\egroup}
\expandafter\def\expandafter\@maketitle\expandafter{\@maketitle
	\ifvoid\abstract@box\else\unvbox\abstract@box\if@twocolumn\vskip1.5em\fi\fi}
\makeatother
\providecommand{\keywords}[1]{\vspace{.5em}\noindent \mdseries{{Keywords:}} #1}
\providecommand{\DOI}[1]{\vspace{#1\baselineskip}}
\providecommand{\dateline}[1]{\vspace*{-1\baselineskip}\normalsize Submitted: #1\vspace*{-1.5\baselineskip}}

% for section formatting style
\makeatletter
\renewcommand\section{\@startsection
   {section}{1}{0pt}%
   {-\baselineskip}%
   {0.1\baselineskip}%
   {\normalfont\large\bfseries}}%
\renewcommand\subsection{\@startsection
   {subsection}{1}{0pt}%
   {-\baselineskip}%
   {0.1\baselineskip}%
   {\normalfont\bfseries}}%
\makeatother
\renewcommand\thesection{\arabic{section}}

% for the figure and tables, captions
\usepackage{booktabs}
\usepackage{dcolumn}
\newcolumntype{d}[1]{D{.}{.}{#1}}

\usepackage{caption}
\captionsetup[table]{position=above,font={rm,small}}
\captionsetup[figure]{font={rm,small}}

% for citations formatting style
\usepackage[numbers,square,sort&compress]{natbib}
\setlength\bibsep{1pt}

%%for first page styling 
\providecommand{\articlenum}[0]{}
\usepackage{fancyhdr}
\fancypagestyle{titlestyle}
{
\renewcommand{\headrulewidth}{0pt}
\renewcommand{\footrulewidth}{0.1pt}
\fancyhf[l]{}
\fancyhf[c]{ }
\fancyhf[r]{ }
\fancyfoot[l]{}
\fancyfoot[c]{\href{https://proceedings.spp-online.org/issue/archive}{Proceedings of the Samahang Pisika ng Pilipinas} \\ \href{https://proceedings.spp-online.org/issue/view/SPP-2021}{\spp\,Samahang Pisika ng Pilipinas Physics Conference}\\ \sppvenue \sppdate \\ \articlenum 1}
\fancyfoot[r]{}
}

% styling for the second page onwards
\renewcommand{\headrulewidth}{0pt}
\renewcommand{\footrulewidth}{0.1pt}
\fancyhf[l]{}
\fancyhf[r]{}
\fancyhf[c]{}
\fancyfoot[l]{}
\fancyfoot[c]{\href{https://proceedings.spp-online.org/issue/archive}{Proceedings of the Samahang Pisika ng Pilipinas}  \\ \href{https://proceedings.spp-online.org/issue/view/SPP-2021}{\spp\,Samahang Pisika ng Pilipinas Physics Conference}\\ \sppvenue \sppdate \\ \articlenum \thepage}
\fancyfoot[r]{}
\pagestyle{fancy}

% other packages and macros
\usepackage{bm}
\renewcommand{\vec}[1]{\text{\bfseries #1}}

